Rubricon: Automated Rubric Generation and Refinement for LLM Evaluation and Training

Rubrics enable reward assignment on tasks without verifiable answers, but are expensive to manually produce from scratch. We present Rubricon, a pipeline that generates discriminative rubrics without requiring human preference labels, rubric annotation, or generator-model training. Using any LLM, Rubricon samples multiple rubrics, selects the most discriminative candidate, adds criteria to capture overlooked requirements or response flaws, and prunes criteria that are misaligned or shallow. Alongside LLM self-critique and test-time scaling, Rubricon uses observed criterion pass rates on example model responses to guide refinement. Across five professional, consumer, clinical, and general-use LLM benchmarks, Rubricon produces rubrics whose scores of frontier LLM responses exhibit 9% greater alignment with labor-intensive expert-authored rubrics, compared to the best alternative synthetic rubric generation method among RRD, QSRG, OpenRubrics, and agentic generation via harnesses like Codex. On HealthBench, post-training a Qwen3.5-9B model with Rubricon rubrics yields 4.5% better performance than training with rubrics from the strongest alternative synthetic rubric generator, RRD.

==> artifacts/prompts/ADD_PROMPT_gap_fill.txt <==
You are improving a CURRENT rubric by selecting useful missing criteria from CANDIDATE rubrics written for the same prompt.
Your job is to find candidate criteria that fill meaningful coverage gaps in the CURRENT RUBRIC. Keep only candidates that test important prompt requirements, constraints, edge cases, or failure modes that the CURRENT RUBRIC currently misses.

## PROMPT
(*@\ph{\{\{ TASK PROMPT \}\}}@*)

## CURRENT RUBRIC
(*@\ph{\{\{ CURRENT RUBRIC \}\}}@*)

## CANDIDATE RUBRICS
(*@\ph{\{\{ CANDIDATE RUBRICS \}\}}@*)

## TASK

Your job is to decide which criteria from the CANDIDATE RUBRICS should be added to the CURRENT RUBRIC.

You are not rewriting the rubric or inventing new criteria.
You are only selecting candidate criteria that fill meaningful gaps in the CURRENT RUBRIC.

Step 1 -- Understand the CURRENT rubric.
Read the CURRENT RUBRIC and identify what it already evaluates.

Step 2 -- Review each CANDIDATE criterion.
For each candidate criterion, determine what evaluation expectation it adds.

Before considering coverage, skip a candidate criterion if it is:
- vacuous, meaning any reasonable on-topic response would pass it
- ambiguous or overly subjective
- stacking multiple unrelated requirements
- not self-contained, meaning it relies on context not present in the criterion text
- weak, ungrounded, or marginal

Step 3 -- Check whether the expectation is already covered.
Compare the candidate against EVERY criterion in the CURRENT RUBRIC.

Treat a candidate criterion as already covered if the CURRENT RUBRIC evaluates the same underlying expectation, even if:
- the wording is different
- the CURRENT RUBRIC is broader
- the CURRENT RUBRIC is more specific
- the expectation is implied rather than stated directly

Also treat a candidate as redundant if any CURRENT RUBRIC criterion would receive the same pass/fail verdict as the candidate on every reasonable response.

Step 4 -- Select only genuine additions.
Add a candidate criterion only if it introduces an important evaluation expectation that is missing or only partially covered by the CURRENT RUBRIC.

The selected candidate should add a distinct check that the CURRENT RUBRIC does not already perform. It should cover a prompt requirement, constraint, edge case, or failure mode that would otherwise go unevaluated.

Do NOT add candidate criteria that merely:
- restate the CURRENT RUBRIC
- rephrase an existing criterion
- add only minor wording differences
- overlap without adding a meaningfully new evaluation expectation
- lower the quality bar just to fill a perceived gap

If a candidate criterion includes both covered and missing expectations, include it only if the missing expectation is important enough to add.

Step 5 -- Describe the gap each selected criterion fills.
For each selected criterion, write a short "gap" describing the missing expectation.

Selection rules:
- Prefer criteria that directly fill a missing expectation.
- If multiple candidate criteria cover the same missing expectation, choose the clearest one.
- If different candidate criteria cover different missing expectations, include each one.
- Do not include redundant criteria.
- Do not include weak, redundant, ungrounded, or marginal criteria just to increase coverage.
- Do not invent new criteria.
- Do not invent or modify IDs.

Return ONLY valid JSON, with no markdown fences:

{
  "additions": [
    {
      "id": "<UUID>",
      "gap": "<specific missing expectation>"
    }
  ]
}

If no candidate criteria fill genuine gaps, return:
{"additions": []}

==> artifacts/prompts/ADD_PROMPT_negative_bad_response.txt <==
You are stress-testing an evaluation rubric.

Your job is to produce the weakest plausible assistant response that still satisfies every listed rubric criterion.
The response should look like a normal assistant answer to the task, but it should be as low-quality as possible in ways the rubric does not explicitly penalize.

Goal:
- Produce the weakest plausible response that still satisfies every rubric criterion.
- Satisfy each criterion only as much as needed to pass.
- Exploit rubric blind spots by degrading every quality dimension not explicitly tested, including helpfulness, specificity, depth, clarity, organization, tone, completeness, nuance, examples, caveats, formatting polish, and overall user value.
- Prefer omissions, vagueness, evasiveness, superficiality, shallow reasoning, weak framing, minimal effort, low specificity, and subtle misleading framing where the rubric allows it.
- Include both obvious and hard-to-detect quality failures, while keeping the response realistic and coherent.

Constraints:
- Do not introduce nonsense, gibberish, blatant contradictions, or obvious factual errors unless the rubric would clearly miss them.
- Do not make the response so poor that a reasonable evaluator would reject it despite the rubric.
- Do not mention the rubric, stress-testing, adversarial intent, or that the response is intentionally weak.
- Keep the response plausible: it should look like something a normal assistant might produce.

## Task Prompt
(*@\ph{\{\{ TASK PROMPT \}\}}@*)

## Rubric
(*@\ph{\{\{ CURRENT RUBRIC \}\}}@*)

Instructions:
1. Identify the minimum obligations imposed by each rubric item.
2. Determine which quality dimensions are not explicitly tested.
3. Create a response that meets the explicit obligations while degrading untested qualities as much as possible.
4. Check each rubric item. If any item may fail, revise only the smallest amount needed to pass.
5. Output only the final assistant response and a brief pass/fail checklist.

Output format:
<thinking>
[Your iterative degradation and checking process]
</thinking>

<response>
[Your final adversarial response]
</response>


==> artifacts/prompts/ADD_PROMPT_negative_flag_issues.txt <==
You are a domain expert reviewing an AI-generated response to a user's question.
Your job is to identify concrete quality issues in the response: specific facts, numerical values,
caveats, safety issues, edge cases, follow-up steps, or other details that a careful expert answer
should have included or addressed precisely, but this response did not include or addressed only
superficially / incompletely.

You are not told anything about how this response was produced. Review it on its own merits.

## Evaluation Guidelines

A flagged issue should be specific and actionable. Do not give vague feedback such as "the response
could be more thorough" or "it should be clearer." Say what is missing or weak, citing the kind of
detail that would be expected.

### Scope: anchor to what the user actually said or asked

A flagged issue must address the user's actual prompt -- the situation they described, the question
they asked, the action they proposed. It must not introduce a different question.

Specifically, do NOT flag as missing:

- Caveats about actions the user did not propose to take.
- Caveats about facts or scenarios the user did not describe.
- Technical or edge-case material that goes beyond the depth of the question, or assumes more
  expertise than the user has.
- Optional process or hygiene advice that the user did not ask for and that doesn't change the answer.

A useful test: if you remove the flagged item from your list, does the response still answer the
user's actual question correctly? If yes, and the item only addresses something the user didn't
raise, it does not belong on the list.

### What counts as a quality issue

- Specific facts, thresholds, timelines, numerical values, or named entities that the question
  naturally calls for but the response omits or treats vaguely.
- Important qualifiers, caveats, contraindications, prerequisites, limitations, or assumptions
  that are missing or stated superficially.
- Safety, risk, legal, ethical, medical, financial, or operational considerations relevant to the
  question that the response skips.
- Edge cases, exceptions, alternative scenarios, or dependencies implied by the question.
- Required next steps, escalation guidance, verification steps, or follow-up actions.
- Details that are mentioned only vaguely or partially but need more specificity to be useful.
- Shallow reasoning where deeper justification is expected; misleading framing; evasiveness on
  hard parts of the question.

### What does NOT count

- General style, tone, or formatting issues.
- Suggestions clearly outside the scope of the user's question.
- Padding or unnecessary background definitions.
- Details already adequately covered in the response.
- Pure preferences unless the task explicitly requires them.

### When the response is already adequate

If the response substantively covers the user's question, it is correct to return an empty list.
Do not feel obligated to find issues. Speculative additions ("could also mention ...") are not issues.

## Task Prompt (the user's question)
(*@\ph{\{\{ TASK PROMPT \}\}}@*)

## Response to Review
(*@\ph{\{\{ ADVERSARIAL RESPONSE \}\}}@*)

## Output Format
Return strict JSON only. Do not include markdown, commentary, explanations, or text outside the JSON.

{
  "missing_components": [
    {
      "component": "<short descriptive name for the issue>",
      "what_is_missing": "<one sentence describing the specific information or quality the response should have included>",
      "why_it_matters": "<one sentence explaining why this is important for correctness, usefulness, or safety>"
    }
  ]
}

If nothing meaningful is missing, return {"missing_components": []}.


==> artifacts/prompts/ADD_PROMPT_negative_new_criteria.txt <==
You are a rubric specialist.

You will be given:
- a Task Prompt
- the Current Rubric used to grade responses to that prompt
- a sample Response (intentionally weak -- it was generated to satisfy the Current Rubric while
  exposing the rubric's blind spots)
- a list of Flagged Issues identified by an independent expert reviewer who did NOT see the rubric

Your job is to convert valid flagged issues into NEW rubric criteria that capture real gaps in the
Current Rubric -- failure modes the Current Rubric does not catch but a careful evaluator would.

A good new criterion should be specific, binary, self-contained, independently gradable, and
written in the same style as the existing rubric.

## Inputs

### Task Prompt
(*@\ph{\{\{ TASK PROMPT \}\}}@*)

### Current Rubric
(*@\ph{\{\{ CURRENT RUBRIC \}\}}@*)

### Adversarial Response
This response was generated to satisfy the Current Rubric while exhibiting subtle quality failures.
Use it to understand which kinds of weaknesses the Current Rubric currently fails to penalize.

The Adversarial Response is one possible weak derivation among many. The reviewer flagged issues
specific to this response -- but those issues may reflect choices specific to this particular weak
path rather than universal failures. If a flagged issue would only matter for someone following
this exact path, do not convert it into a criterion.

Ask: "Would a domain expert independently judge a response that exhibits this issue as incomplete
or wrong, regardless of which particular weak version produced it?"

(*@\ph{\{\{ ADVERSARIAL RESPONSE \}\}}@*)

### Flagged Issues
(*@\ph{\{\{ FLAGGED ISSUES \}\}}@*)

## Filtering Rules

For each flagged issue:

1. Determine whether it is already meaningfully covered by the Current Rubric. If yes, skip it.

2. Determine whether it is concrete and relevant.
   - Keep issues that identify a specific fact, value, threshold, caveat, qualifier, edge case,
     safety issue, follow-up step, or required distinction.
   - Skip issues that are vague, purely stylistic, outside the scope of the Task Prompt,
     redundant, or not objectively gradable.

3. Determine whether the Current Rubric would fail to penalize the omission.
   - If the Current Rubric does not already check for it, create a new criterion.
   - An issue may become a new criterion even if it would also fail the adversarial response, as
     long as the Current Rubric does not explicitly or meaningfully require it.

4. Split broad flagged issues when needed.
   - If one flagged issue contains multiple independent requirements, create separate atomic
     criteria.
   - Do not create stacked criteria unless the combined elements only make sense together.

5. Outcome-grounded, not method-grounded.
   - A criterion should reward something that affects whether the answer is right, not whether a
     particular derivation path was followed. There are usually many valid derivations that reach
     the same correct answer.
   - Apply the **negative test**: "Could a response fully satisfy this criterion while still being
     wrong about the central question the prompt asks?" If yes, either skip the criterion or cap
     its weight at Minor.
   - Apply the **inverse test**: "Could a response correctly answer the central question via a
     valid alternative route, while failing this criterion?" If yes, skip or downgrade -- the
     criterion is path-dependent rather than answer-dependent.
   - **Multiple-paths clause:** If the central question can be answered correctly via multiple
     equivalent methodologies, do not write a criterion that only one path can pass.

6. Input-grounded -- provenance check.
   - If a criterion demands specific identifiable content (numbers, names, dates, quotes,
     citations), the source of truth must be one of:
     (a) given in the Task Prompt,
     (b) derivable from the Task Prompt by ordinary reasoning, or
     (c) widely-known common knowledge.
   - Otherwise the content is fabricable -- a verifier that only checks "is it present" will
     reward hallucination and punish responses that flag the gap.
   - In that case: skip the criterion, or rephrase it disjunctively so the correct behaviour passes.

7. Generality.
   - Each criterion must be written so it would catch other weak responses to the same task
     exhibiting the same underlying failure mode -- not just this specific adversarial response's
     wording or structure.

## Style requirements for new criteria

- Phrase the new criterion in the same style, structure, and specificity as the existing rubric
  items. The new criterion should read like it belongs in the same rubric.
- You can use the criteria guide to help you write the new criterion:

(*@\ph{\{\{ CRITERIA PRINCIPLES GUIDE -- see Appendix \ref{app:rubric-school} \}\}}@*)

## Self-check before emitting each criterion

Before emitting each new criterion, silently run a self-check: name a plausible incorrect response
(one that gets the central question wrong) that would nonetheless pass this criterion, and a
plausible correct response that would fail it. If you can construct either, reconsider whether the
criterion belongs -- skip it, rephrase it to target the answer rather than the method, or drop the
weight to Minor. Do not include the self-check reasoning in the output.

## Output Format

Return strict JSON only. Do not include markdown, commentary, explanations, or text outside the JSON.

{
  "new_items": [
    {
      "from_component": "<short name or exact label of the flagged issue this criterion came from>",
      "criterion": "<new binary, self-contained rubric criterion>",
      "rationale": "<why this is a meaningful addition and why the Current Rubric does not already cover it>",
      "weight": "<Minor, Major, or Critical>",
      "category": "<Factual Accuracy, Instruction Following, Reasoning, Extraction, Formatting, Style, or Safety>"
    }
  ]
}

If no new criteria are needed, return:

{
  "new_items": []
}


==> artifacts/prompts/ADD_PROMPT_perfect_response_criteria.txt <==
You are a rubric specialist.

You will be given:
- a Task Prompt
- the Current Rubric used to grade responses to that prompt
- a sample Response that was generated to satisfy the Current Rubric
- a list of Missing Components flagged by an independent expert reviewer

Your job is to convert valid missing components into NEW rubric criteria that capture real gaps in the Current Rubric.
A good new criterion should be specific, binary, self-contained, independently gradable, and written in the same style as the existing rubric.

## Inputs

### Task Prompt
(*@\ph{\{\{ TASK PROMPT \}\}}@*)

### Current Rubric
(*@\ph{\{\{ CURRENT RUBRIC \}\}}@*)

### "Perfect" Response
This response was generated to satisfy the Current Rubric. Use it to understand what the Current Rubric already encourages or fails to encourage, but do not treat it as ground truth.

The Perfect Response is one valid derivation among many. The Missing Components reviewer flagged gaps relative to its derivation -- but those gaps may reflect choices specific to that path rather than universally required steps. If a missing component would only matter to someone following the Perfect Response's exact derivation (e.g., a bookkeeping step in its algebra, or a particular framework it chose to invoke), do not convert it into a criterion.
Ask: "Would a domain expert independently judge a response that lacks this point as incomplete, regardless of which valid derivation route it took?"

(*@\ph{\{\{ PERFECT RESPONSE \}\}}@*)

### Missing Components Flagged by the Expert Reviewer
(*@\ph{\{\{ MISSING COMPONENTS \}\}}@*)

## Filtering Rules

For each missing component:

1. Determine whether it is already meaningfully covered by the Current Rubric. If yes, skip it.

2. Determine whether it is concrete and relevant.
   - Keep missing components that identify a specific fact, value, threshold, caveat, qualifier, edge case, safety issue, follow-up step, or required distinction.
   - Skip missing components that are vague, purely stylistic, outside the scope of the Task Prompt, redundant, or not objectively gradable.

3. Determine whether the Current Rubric would fail to penalize the omission.
   - If the Current Rubric does not already check for the missing component, create a new criterion.
   - A component may become a new criterion even if it appears in the "Perfect" Response, as long as the Current Rubric does not explicitly or meaningfully require it.

4. Split broad missing components when needed.
   - If one missing component contains multiple independent requirements, create separate atomic criteria.
   - Do not create stacked criteria unless the combined elements only make sense together.

5. Outcome-grounded, not method-grounded.
   - A criterion should reward something that affects whether the answer is right, not whether a particular derivation path was followed. There are usually many valid derivations that reach the same correct answer.
   - Apply the **negative test**: ask "Could a response fully satisfy this criterion while still being wrong about the central question the prompt asks?" If yes, either skip the criterion or cap its weight at Minor.
   - Apply the **inverse test**: ask "Could a response correctly answer the central question via a valid alternative route, while failing this criterion?" If yes, skip or downgrade its importance -- the criterion is path-dependent rather than answer-dependent.
   - **Multiple-paths clause:** If the central question can be answered correctly via multiple equivalent methodologies, do not write a criterion that only one path can pass. Either skip, or rephrase the criterion to credit any valid path that produces the answer.

6. Input-grounded -- provenance check.
   - If a criterion demands the response produce specific identifiable content (numbers, names, dates, quotes, citations, etc.), the source of truth must be one of:
     (a) given in the Task Prompt,
     (b) derivable from the Task Prompt by ordinary reasoning, or
     (c) widely-known common knowledge.
   - Otherwise the content is fabricable -- a verifier that only checks "is it present" will reward hallucination and punish responses that flag the gap.
   - In that case: skip the criterion, or rephrase it disjunctively so the correct behaviour passes.

## Style requirements for new criteria

Phrase the new criterion in the same style, structure, and specificity as the existing rubric items. The new criterion should read like it belongs in the same rubric.
You can use the criteria guide to help you write the new criterion:

(*@\ph{\{\{ CRITERIA PRINCIPLES GUIDE -- see Appendix \ref{app:rubric-school} \}\}}@*)

## Self-check before emitting each criterion

Before emitting each new criterion, silently run a self-check: name a plausible incorrect response (one that gets the central question wrong) that would nonetheless pass this criterion, and a plausible correct response that would fail it.
If you can construct either, reconsider whether the criterion belongs -- skip it, rephrase it to target the answer rather than the method, or drop the weight to Minor. Do not include the self-check reasoning in the output.

## Output Format

Return a single JSON object:
{
  "new_items": [
    {
      "from_component": "<short name of the missing component this criterion came from>",
      "criterion": "<new binary, self-contained rubric criterion>",
      "rationale": "<why this is a meaningful addition and why the Current Rubric does not already cover it>",
      "weight": "Minor" or "Major" or "Critical",
      "category": "<Factual Accuracy, Instruction Following, Reasoning, Extraction, Formatting, Style, or Safety>"
    }
  ]
}

Return an empty list for new_items if no new criteria are needed. Do not generate low-quality criteria -- an empty list is preferable to criteria that add noise.


==> artifacts/prompts/ADD_PROMPT_perfect_response_generate.txt <==
You are an expert respondent. You will be given a Task Prompt and a Rubric.
Write a single response to the Task Prompt that satisfies EVERY criterion in the Rubric.

## Guidelines
 - Address every criterion explicitly. If a criterion expects a specific number, threshold, or named entity, state it.
 - Write naturally -- your response should read like a careful, expert answer to the user, not a checklist. But every rubric criterion must be covered.
 - Do not invent facts that contradict the rubric. The rubric is ground truth.
 - Do not reference the rubric or this instruction in your response. Just write the response a user would receive.

## Task Prompt
(*@\ph{\{\{ TASK PROMPT \}\}}@*)

## Rubric
(*@\ph{\{\{ CURRENT RUBRIC \}\}}@*)

## Output
Return only the final response text. Do not include a preamble, JSON, commentary, explanations, or analysis.


==> artifacts/prompts/ADD_PROMPT_perfect_response_missing.txt <==
You are a domain expert evaluating an AI-generated response to a user's question.
Your job is to identify concrete missing components in the response:
specific facts, numerical values, caveats, safety issues, edge cases, follow-up steps,
or other details that a careful expert answer should have included but did not include, or only addressed incompletely.

## Evaluation Guidelines

A missing component should be specific and actionable. Do not give vague feedback such as "the response could be more thorough" or "it should be clearer."
Say what is missing, citing the kind of detail that would be expected.

### Scope: anchor to what the user actually said or asked

A missing component must address the user's actual prompt -- the situation they described, the question they asked, the action they proposed. It must not introduce a different question.

Specifically, do NOT flag as missing:

- Caveats about actions the user did not propose to take.
- Caveats about facts or scenarios the user did not describe (e.g., conditions that might hold but the user gave no signal of).
- Technical or edge-case material that goes beyond the depth of the question, or assumes more expertise than the user has.
- Optional process or hygiene advice that the user did not ask for and that doesn't change the answer.

A useful test: if you remove the "missing" item from your list, does the response still answer the user's actual question correctly?
If yes, and the item only addresses something the user didn't raise, it does not belong on the list.

### What counts as missing components

- Specific facts, thresholds, timelines, numerical values, or named entities that the question naturally calls for.
- Important qualifiers, caveats, contraindications, prerequisites, limitations, or assumptions.
- Safety, risk, legal, ethical, medical, financial, or operational considerations relevant to the question.
- Edge cases, exceptions, alternative scenarios, or dependencies implied by the question.
- Required next steps, escalation guidance, verification steps, or follow-up actions.
- Details that are mentioned only vaguely or partially but need more specificity to be useful.

### What does NOT count as missing components

- General style, tone, or formatting issues.
- Suggestions that are clearly outside the scope of the user's question.
- Padding or unnecessary background definitions.
- Details already adequately covered in the response.
- Pure preferences unless the task explicitly requires them.

### When the response is already adequate

If the response substantively covers the user's question, it is correct to return an empty list. Do not feel obligated to find gaps.
When a response is thorough, the only items that remain "missing" are usually speculative -- things that could be added rather than things that should have been there.

## Task Prompt (the user's question)
(*@\ph{\{\{ TASK PROMPT \}\}}@*)

## Response to Review
(*@\ph{\{\{ RESPONSE \}\}}@*)

## Output Format

Return a single JSON object:
{
  "missing_components": [
    {
      "component": "<short descriptive name for the missing piece>",
      "what_is_missing": "<one sentence describing the specific information the response should have included>",
      "why_it_matters": "<one sentence explaining why this missing detail is important for correctness, usefulness, or safety>"
    }
  ]
}

If nothing meaningful is missing, return {"missing_components": []}.


==> artifacts/prompts/ADD_PROMPT_prompt_requirement_alignment.txt <==
You are a rubric coverage analyst.

You will be given:
- a Task Prompt
- a list of atomic Prompt Requirements extracted from the prompt
- a Current Rubric used to grade responses to that prompt

Your job: for each Requirement, determine whether the Current Rubric *already* checks for it.

## Coverage verdicts

- **covered**: One or more existing rubric criteria explicitly check for this requirement. You MUST cite the specific existing criterion ID(s) (or exact short verbatim text) that provide coverage. Tangential overlap is not enough -- the existing criterion must materially penalize a response that fails the requirement.
- **partial**: An existing criterion touches the requirement but does not fully enforce it (e.g., requirement says "compare on cost AND on speed" but rubric only mentions cost). Cite the partial match and note what is missing.
- **uncovered**: No existing criterion meaningfully enforces this requirement.

## Strictness rule

If you cannot cite a specific existing criterion that materially enforces the requirement, mark it **uncovered**. Do NOT give credit for generic criteria like "the response is well-organized" or "the response addresses the question" -- coverage requires a criterion that would fail a response that violates this specific requirement and only this requirement.

## Task Prompt
(*@\ph{\{\{ TASK PROMPT \}\}}@*)

## Prompt Requirements
(*@\ph{\{\{ PROMPT REQUIREMENTS \}\}}@*)

## Current Rubric
(*@\ph{\{\{ CURRENT RUBRIC \}\}}@*)

## Output Format
Return strict JSON only. Do not include markdown, commentary, explanations, or text outside the JSON.

{
  "alignment": [
    {
      "requirement_id": "<R1, R2, ...>",
      "verdict": "<covered | partial | uncovered>",
      "covering_criteria": [
        { "criterion_id_or_text": "<id or short verbatim of the existing criterion>", "how_it_covers": "<one sentence>" }
      ],
      "gap": "<for partial/uncovered: one sentence describing what is missing. Empty string for covered.>"
    }
  ]
}


==> artifacts/prompts/ADD_PROMPT_prompt_requirement_decomposition.txt <==
You are a requirements analyst. You will be given a Task Prompt.
Decompose the prompt into a list of atomic, objective requirements that any valid response must satisfy.

## Requirement buckets
Extract requirements that fall into these objective buckets only:

- **explicit**: Things the user literally asked for ("include X", "calculate Y", "compare A and B", "explain why Z").
- **format**: Output structure or format ("in JSON", "as a table", "show all steps", "use bullet points", word/length limits).
- **audience_tone**: Audience or tone constraints stated in the prompt ("explain to a non-technical reader", "be concise", "use formal language").
- **prohibited**: Things the user explicitly forbade ("do not mention X", "without using Y", "no markdown").
- **reasoning_steps**: Intermediate steps the user explicitly required ("show your work", "list assumptions", "derive before substituting").

Do NOT extract:
- Implicit or "common sense" expectations not stated in the prompt.
- Domain-specific quality expectations that are not literally stated (e.g., "should be physically reasonable" when the prompt doesn't say so).
- Stylistic ideals (clarity, depth, etc.) unless the prompt explicitly demands them.

If the prompt is sparse on a bucket, return no entries for that bucket -- do not invent requirements.

## Granularity
Each requirement should be atomic -- one obligation per item. If the prompt says "include the tradeoffs and a recommendation," that's TWO requirements, not one. But do not fragment naturally-coupled obligations ("show all your thinking AND intermediate steps" is one requirement about transparency of working).

## Task Prompt
(*@\ph{\{\{ TASK PROMPT \}\}}@*)

## Output Format
Return strict JSON only. Do not include markdown, commentary, explanations, or text outside the JSON.

{
  "requirements": [
    {
      "id": "R1",
      "bucket": "<explicit | format | audience_tone | prohibited | reasoning_steps>",
      "requirement": "<one short sentence describing the atomic obligation>",
      "source_span": "<short verbatim quote from the prompt that justifies this requirement>"
    }
  ]
}

If the prompt has no extractable objective requirements at all, return {"requirements": []}.


==> artifacts/prompts/ADD_PROMPT_prompt_requirement_new_criteria.txt <==
You are a rubric specialist.

You will be given:
- a Task Prompt
- the Current Rubric
- a list of Uncovered or Partially-Covered Prompt Requirements (each extracted directly from the Task Prompt)

Your job is to convert each gap into a NEW rubric criterion in the same style as the existing rubric.

## Inputs

### Task Prompt
(*@\ph{\{\{ TASK PROMPT \}\}}@*)

### Current Rubric
(*@\ph{\{\{ CURRENT RUBRIC \}\}}@*)

### Uncovered / Partially-Covered Requirements
Each item below was extracted from the prompt and the Current Rubric does not fully enforce it.
(*@\ph{\{\{ UNCOVERED REQUIREMENTS \}\}}@*)

## Filtering rules

For each uncovered requirement, decide whether to emit a new criterion.

1. **Prompt-grounded.** The requirement must trace back to something the user actually wrote in the prompt (check the source_span). If it looks over-extracted or imagined, skip it.

2. **Discriminative.** Skip requirements every plausible response will trivially satisfy (e.g., "response is in English" when the prompt is in English). A criterion no response could realistically fail adds noise without signal.

3. **Objective and binary.** The new criterion must be objectively gradable. Reject vague stylistic requirements unless the prompt itself made them concrete.

4. **No path-dependence.** A criterion should reward outcomes the prompt demands, not a particular way of producing them. If the prompt says "include tradeoffs," the criterion should check that tradeoffs are discussed -- not that they are listed in a specific format the prompt didn't specify.

5. **For partial-coverage requirements**, the new criterion should target only the part the existing criterion misses (see the `gap` field) -- do not re-state the part already covered.

6. **Style match.** Phrase the new criterion in the same style, structure, and specificity as existing rubric items.

You can use this criteria guide:

(*@\ph{\{\{ CRITERIA PRINCIPLES GUIDE -- see Appendix \ref{app:rubric-school} \}\}}@*)

## Output Format

Return strict JSON only. Do not include markdown, commentary, explanations, or text outside the JSON.

{
  "new_items": [
    {
      "from_requirement_id": "<R1, R2, ...>",
      "criterion": "<new binary, self-contained rubric criterion>",
      "rationale": "<why this is a meaningful addition and why the Current Rubric does not already cover it>",
      "weight": "<Minor | Major | Critical>",
      "category": "<Factual Accuracy | Instruction Following | Reasoning | Extraction | Formatting | Style | Safety>"
    }
  ],
  "skipped": [
    {
      "from_requirement_id": "<R1, R2, ...>",
      "reason": "<specific reason it was skipped>"
    }
  ]
}


==> artifacts/prompts/ASSESSOR_PROMPT_shallow.txt <==
You are checking whether any rubric criteria test surface-level compliance rather than substantive execution: criteria that a weak, evasive response could pass while a strong, engaged response might fail.

## Task Prompt
(*@\ph{\{\{ TASK PROMPT \}\}}@*)

## Rubric (JSON)
(*@\ph{\{\{ CURRENT RUBRIC \}\}}@*)

## Checks

For each criterion, check:
1. Does it test what the model should NOT do (negative prohibition) rather than what it SHOULD do?
   Negative criteria reward omission over engagement so a response that says nothing automatically passes.
   Example: "Does not fabricate data" is bad, criterion should instead test "Uses the specific values provided in the prompt to compute..."
2. Does it reward epistemic hedging like saying "I don't know" or "data unavailable" over making reasonable assumptions and producing actionable analysis?
   Example: "Labels any assumed values as assumptions" is epistemic hedging, criterion should instead test "States the assumed value and applies it consistently throughout the calculation"
3. Does it test whether the model DECLARES a method or process rather than whether it EXECUTES it correctly? Stating a formula is not the same as computing the correct result.
   Example: "Provides explicit formulas or step-by-step procedures" -> should instead test "Computes [specific result] using [specific method] and reports [expected value range]"

Do NOT flag:
- Safety criteria that are genuinely necessary (e.g. "does not recommend unsupervised self-administration of prescription medications") for the Task Prompt
- Criteria testing specific numerical outputs, calculation steps, or verifiable reasoning
- Criteria that verify outcomes or correct domain-specific reasoning
- Criteria where the negative framing is the only sensible way to test correctness (e.g. "does not confuse X with Y" for a common misconception)

For each flagged criterion, propose a rewrite that tests positive execution (what a correct response must DO or PRODUCE rather than what it must avoid or how it must look). The rewrite must be at least as specific as the original.

## Output format (strict)

The item_id MUST be the full UUID string exactly as shown in the rubric JSON (e.g. "a1b2c3d4-e5f6-7890-abcd-ef1234567890"). Do not abbreviate or shorten it.

Return a single JSON object:
{
  "items": [{"item_id": "<full UUID>", "criterion": "<verbatim>",
              "reason": "<which check failed (1-3) + what the criterion rewards/penalizes incorrectly + proposed execution-focused rewrite>"}]
}
Return an empty list for items if nothing is flagged.


==> artifacts/prompts/Agentic_baseline_harness_prompt.txt <==
# Rubric Generation

Produce a rigorous evaluation rubric for the task described in the user prompt.
Use the workspace files as inputs to your rubric design.
You have access to Python and shell tools.

## Workspace

- `responses.jsonl` — Example AI responses to the task (one JSON object per line).

(*@\ph{\textcolor{teal!60!black}{[included only if expert step-by-step reasoning is available]}}@*)
- `expert_step_by_step.txt` Expert methodology for this task.

(*@\ph{\textcolor{teal!60!black}{[included only if an example response is available]}}@*)
- `example_response.txt` Example human response to this task.

## Output

Save the final rubric as `rubric.json`.


==> artifacts/prompts/GENERATION_PROMPT.txt <==
Your role is to create a rubric that will be used to grade AI responses to the prompt given below.

Your rubric should be specifically designed to grade possible responses to the given prompt, and the criteria within it must strictly adhere to the requirements specified below.

Each rubric criterion should include the following fields:
- Criterion
- Rationale
- Category
- Importance

(*@\ph{\{\{ CRITERIA PRINCIPLES GUIDE -- see Appendix \ref{app:rubric-school} \}\}}@*)

## Prompt specifying the task for the AI

Below is the prompt to the AI, whose response will be graded using the rubric you produce. Your rubric should evaluate how well a response satisfies this specific task/prompt, not generic qualities.

(*@\ph{\{\{ TASK PROMPT \}\}}@*)

(*@\ph{\textcolor{teal!60!black}{[ Optional: section included only if an expert reference response is provided ]}}@*)
## Expert Reference Response (Example Valid Answer)

Here is an expert response to this task prompt, which you should consider as one example of a good/correct response, but not necessarily the only possible type of good response (other good/correct responses should still pass your rubric criteria):

(*@\ph{\{\{ EXPERT REFERENCE RESPONSE \}\}}@*)

(*@\ph{\textcolor{teal!60!black}{[ Optional: section included only if expert step-by-step reasoning is provided ]}}@*)
## Expert Reference Step-by-step (Example Valid Logic)

Here is an expert step-by-step methodology to this task prompt, which you should consider as one example of a good/correct methodology, but not necessarily the only possible type of good methodology (other good/correct methodology should still pass your rubric criteria):

(*@\ph{\{\{ EXPERT STEP-BY-STEP REASONING \}\}}@*)

(*@\ph{\textcolor{teal!60!black}{[ Optional: section included only if an example response is provided ]}}@*)
## Example Response

Here is an example human response to this task prompt. Consider it as one possible response, not necessarily a correct or ideal one:

(*@\ph{\{\{ EXAMPLE HUMAN RESPONSE \}\}}@*)

(*@\ph{\textcolor{teal!60!black}{[ Optional: section included only if example model responses are provided ]}}@*)
## Example AI Responses

Here are example responses generated by AI models to the task prompt above. They are provided as reference to help ground the rubric in realistic response patterns, they do **not** represent correct or ideal answers. Your rubric must effectively evaluate any future AI response to this same task prompt, not just these examples.

(*@\ph{\{\{ EXAMPLE AI RESPONSES \}\}}@*)

## Output Format

Return a list of rubric criteria json objects, each containing a criterion, rationale, category, and importance field, as defined above.

Consider the above information and formulate rubric criteria that form the most effective grading system for any possible response to the task prompt. Think about what types of flaws might appear in future AI responses, and what verifiable properties any acceptable/correct response must satisfy. Ensure your rubric criteria adhere to the stated requirements. Output only your proposed rubric, nothing else.

==> artifacts/prompts/GENERATION_PROMPT_criteria_concepts.txt <==
## Creating a Good Rubric

### What's a rubric?

The goal of the rubric is to provide a systematic checklist that can be used to grade the quality of any AI response to a given task prompt.

Your rubric will be a generally applicable list of specific criteria that, when taken as a whole, can evaluate any possible response to the task prompt.

Each criterion must be a simple, declarative statement that is easily verified as either true or false.  Rubric criteria should be objective and specific enough that they can be evaluated without specialized knowledge.  

Together, the rubric provides the recipe for the ideal answer, allowing responses to be graded and ranked by their quality.

### How to Think About Your Rubric

- Include everything you would want in a perfect response. This includes not just facts and statements directly asked for by the task prompt, but also nice-to-have supporting information (justification, reasoning, or logic that enhances a response).
- Each meaningful element deserves a rubric criterion.
- Each rubric criterion should evaluate the response from a different angle.
- A well-designed rubric captures both critical failures and finer distinctions: criteria should vary in importance accordingly.
- Beyond including criteria that check for specific information in the response, also anticipate various flaws that responses might exhibit and include rubric criteria that check for each of these flaws.  Such criteria will often start with: "Does not ..."

Guidelines:

- Write criteria starting with a single strong verb, e.g.:
  - "Includes..."
  - "States..."
  - "Calculates..."

### Properties of Effective Rubric Criteria

#### Clear and unambiguous

Each criterion should be clear, unambiguous, specific, objective, and concise.  Criteria should be binary statements that either evaluate as true or false.

**Bad Example**
BAD: States that the P/E is equivalent to 22.2x.

This criterion needs improvement. It's unclear whose P/E, what is P/E, is it a multiple for what year.

**Improved Example**
IMPROVED: States that T-Mobile USA, Inc. P/E multiple is equivalent to 22.2x for Year ended December 31, 2024.

#### Self-Contained

Each criterion will be evaluated on the task response independently, separately from the others and without external context. It must contain complete, full information so we can judge whether the criterion is true or false for the particular task response. The grader will only be able to see the response it is grading and a single criterion at a time.

Each criterion should contain all necessary information to quickly grade a response.  This means every criterion must be sufficiently specific.

**Not Self-Contained**
BAD: Mentions the male lead actor in the 2021 movie "Dune: Part One".

This would not be considered assessable without knowing who the relevant actors are. You would be required to search "who is the male lead actor in Dune" to assess if the criterion is true or false.

**Self-Contained**
IMPROVED: Mentions that the male lead actor in the 2021 movie "Dune: Part One" is Timothee Chalamet.

It's possible to assess whether the task response mentions "Timothee Chalamet".

Criteria should also be evaluable without internet access. Avoid criteria that require additional research via the internet.

**Internet-Dependent**
BAD: Response mentions any of the actors in "The Princess Bride"

Criteria like this should be more specific, even if it makes them long.

**Self-Contained**
IMPROVED: Response mentions any of the following actors: Cary Elwes, Mandy Patinkin, Robin Wright, Chris Sarandon, Christopher Guest, Wallace Shawn, Andre the Giant (also known as Andre Rene Roussimoff), Fred Savage, Peter Falk, Peter Cook, Mel Smith, Carol Kane, Billy Crystal, Anne Dyson, Margery Mason, Malcolm Storry, Willoughby Gray, or Betsy Brantley.

Related to internet access, submitting rubric items like "is this link broken" or "does this link go to a 404 error page" is not answerable without internet access. Please avoid those rubric items.

#### Avoid Ambiguity

**Ambiguous**
BAD: States the maximum drawdown of the risk-averse stock is equivalent to 16.33%.

This criterion needs improvement because we do not know whose drawdown we are computing.

**Clear Criteria**
IMPROVED: States the average maximum drawdown of the risk-averse stock WEC Energy is equivalent to 16.33%.

#### No Cross-References

Criteria must not reference each other.

**Cross-Referencing Criteria**
BAD: Includes a valid experimental approach not listed above

What's above? What if we shuffle the order?

This also means that abbreviations need to be expanded in every criterion.

**Unclear Source**
BAD: Mentions that Anderson et al look at control of memory retrieval.

**Clear Source**
IMPROVED: Mentions that "Neural Systems Underlying the Suppression of Unwanted Memories" (Anderson et al., Science, 2004) looks at control of memory retrieval.

If you have a few consecutive criteria about the same scientific paper, each criterion should repeat the name of the paper.

#### Non-Stacked Criteria

Each criterion should have a single statement / thesis, so a partially correct answer can better earn partial credit. Most stacked criteria with the word "and" can be broken up into multiple pieces.

**Stacked Criteria**
BAD: Includes the Greek alphabet and states that it has 24 letters.

But what happens if a response mentions the Greek alphabet but doesn't state how many letters it has? Then this item would be false, even though it's 50% true. A better way to write this criterion might be to split it up.

**Unstacked Criteria**
IMPROVED: Includes the Greek alphabet.
IMPROVED: States that the Greek alphabet has 24 letters.

That said, you are the expert on your own task. If you believe that two different things need to be included for either to have any value, you can group them together. For example, a task that includes "What are the coordinates of the Imperial Palace in Tokyo, to two decimal places?" might have the following criteria:

GOOD: Includes the longitude 139.75 deg E and the latitude 35.69 deg N

This is one statement, and not a stacked criterion because a longitude is not very helpful without a latitude!

Here's another example:
**Stacked Criteria**
BAD: States that AT&T's and T-Mobile's P/E Multiple for year ended December 31, 2024, is equivalent to 13.3x and 22.2x, respectively.

**Unstacked Criteria**
IMPROVED: States that T-Mobile's P/E Multiple for the year ended December 31, 2024, is equivalent to 22.2x.
IMPROVED: States that AT&T's P/E Multiple for the year ended December 31, 2024, is equivalent to 13.3x.

#### Can include criteria for common mistakes to avoid

Examples of what a response should avoid can be just as useful as examples of what it should include. Any task will have an infinite number of incorrect responses. However, these criteria can be useful when they target specific mistakes the model is likely to make in its response. For example:

GOOD: Does not include the coordinate pair 39.92 deg N, 116.40 deg E.

GOOD: Does not mention irrelevant concept X.

A criterion is passed successfully when the response avoids the specified mistake.

#### Order of criteria

The order of criteria in the rubric doesn't matter.

#### Default Criteria

You can assume the following are default criteria for all good answers, and so you don't need to write criteria about:

- Correct grammar and spelling

# Criteria Properties

Each criterion should be tagged with the following pieces of supporting information.

#### Rationale
A brief justification for including the criterion, grounded in factual reasoning, established theory, or verifiable aspects of the task. When applicable, cite the provided source material, reference answer, or policy text using the available identifier. Do not invent citations or cite unavailable sources.

#### Importance
A categorical label that represents the importance of the criterion. Importance can only be one of 3 categories:
- Minor
- Major
- Critical

Minor: Improves the response but is not required for correctness.
Major: Needed for a response to be complete.
Critical: Required for a response to be correct or safe.

Every rubric criterion must be tagged with its importance level, specifying how critical this check is in the overall evaluation of a response. A response's overall quality score is based on which rubric criteria it satisfies and the relative importance of those criteria.

##### Critical Importance Elements
Criteria that represent must-have requirements.  Responses that fail to satisfy any of the critical criteria are fundamentally unacceptable/wrong.

##### Major Importance Elements
Criteria that cover important aspects of the response, which are not as important as critical (must-have) criteria, but are more important than minor (nice-to-have) criteria. 
Responses that fail these criteria are significantly worse than responses that pass, but a response may still be acceptable/correct if it only fails a single major criterion.

##### Minor Importance Elements
Criteria that provide partial credit or assess minor properties.  A response which fails multiple minor criteria may still be acceptable/correct, just not the optimal response.

#### Category
Each rubric criterion must be annotated with one of the following categories:

- Factual Accuracy: Verifies that all factual claims, named entities, dates, figures, quotations, and assertions are correct, not misleading, and appropriately supported. Includes identifying incorrect claims as well as required but missing factual assertions.

- Instruction Following: Assesses whether the response strictly follows all instructions, constraints, and requirements specified in the task prompt and associated assets, including conditional requirements and exclusions.

- Reasoning: Evaluates the logical coherence of the response, including the correctness and completeness of reasoning steps, calculations, explanations, and justifications used to support conclusions.

- Extraction: Checks whether the response correctly identifies, pulls, and uses relevant information from a provided data source (e.g., images, tables, PDFs, or given text) when applicable.

- Formatting: Assesses whether the response adheres to required structural and presentation rules, such as headings, lists, markdown usage, calculation layout, JSON structure, or other specified formatting constraints.

- Style: Evaluates tone, clarity, conciseness, and voice to ensure the response is appropriate for the task, audience, and context, without unnecessary verbosity or ambiguity.

- Safety: Ensures the response avoids harmful, disallowed, or unsafe content and includes required warnings, disclaimers, or safety guidance when applicable.

### Effective Rubric Criteria Examples

#### Example 1 -- Demonstrating Critical Importance

**Criterion:**
States that glucagon-like peptide-1 receptor agonists (GLP-1 RAs) are not FDA-approved for migraine treatment as of October 2024.

**Rationale:**
The task prompt explicitly asks for information on FDA approval status of GLP-1 receptor agonists for migraine.

**Importance:**
Critical

#### Example 2 -- Demonstrating Major Importance

**Criterion:**
Identifies that restraint stress is shown to elevate corticosterone levels in rats after 20 minutes of exposure.

**Rationale:**
Supports the conclusion that the experimental conditions induce stress, which can be measured via corticosterone levels.

**Importance:**
Major

---

#### Example 3 -- Demonstrating Minor Importance

**Criterion:**
Identifies that using rats of the same genetic background would prevent genetic variability that could influence experimental results.

**Rationale:**
Ensuring the rats share the same genetic background would eliminate genetic variability in the observed differences in stress hormones and beta-arrestin 2 levels.

**Importance:**
Minor


==> artifacts/prompts/VERIFIER_PROMPT.txt <==
You are an expert judge evaluating whether a response satisfies the given criterion. If the response satisfies the criterion, output YES; otherwise output NO.

Here is the response to evaluate and the evaluation criterion:

<RESPONSE>
(*@\ph{\{\{ RESPONSE \}\}}@*)
</RESPONSE>

<CRITERION>
(*@\ph{\{\{ CRITERION \}\}}@*)
</CRITERION>

Do not return anything else, only a single word: YES / NO
